From Symbols to Embeddings: A Tale of Two Representations in Computational Social Science

Computational Social Science (CSS), aiming at utilizing computational methods to address social science problems, is a recent emerging and fast-developing field. The study of CSS is data-driven and significantly benefits from the availability of online user-generated contents and social networks, which contain rich text and network data for investigation. However, these large-scale and multi-modal data also present researchers with a great challenge: how to represent data effectively to mine the meanings we want in CSS? To explore the answer, we give a thorough review of data representations in CSS for both text and network. Specifically, we summarize existing representations into two schemes, namely symbol-based and embedding-based representations, and introduce a series of typical methods for each scheme. Afterwards, we present the applications of the above representations based on the investigation of more than 400 research articles from 6 top venues involved with CSS. From the statistics of these applications, we unearth the strength of each kind of representations and discover the tendency that embedding-based representations are emerging and obtaining increasing attention over the last decade. Finally, we discuss several key challenges and open issues for future directions. This survey aims to provide a deeper understanding and more advisable applications of data representations for CSS researchers.

==> tips.txt <==
1.表要检查，附录要检查
7.paperlist & 修改文章 
15.统计表格也要更新
2.任务图的相关改成关系 ok
3.加上引用排序的来源bing ok
4.预训练语言模型工作的应用 ok
5.深层表示抽象信息的引用  ok
6.加regression ok
9.附录 格式 ok
10.统一改全文的 afterward behaviour等 ok
11.多加点引用 在intro里 ok
12. top 10 看要不要改 ok
13. 网络数据量的脚注 ok
14.学科 field 全文check ok
